Causal analysis of Covid-19 spread in Germany

In this work, we study the causal relations among German regions in terms of the spread of Covid-19 since the beginning of the pandemic, taking into account the restriction policies that were applied by the different federal states. We propose and prove a new theorem for a causal feature selection method for time series data, robust to latent confounders, which we subsequently apply on Covid-19 case numbers. We present findings about the spread of the virus in Germany and the causal impact of restriction measures, discussing the role of various policies in containing the spread. Since our results are based on rather limited target time series (only the numbers of reported cases), care should be exercised in interpreting them. However, it is encouraging that already such limited data seems to contain causal signals. This suggests that as more data becomes available, our causal approach may contribute towards meaningful causal analysis of political interventions on the development of Covid-19, and thus also towards the development of rational and data-driven methodologies for choosing interventions.

==> landkreise_finds_with_BW_Bayern_flag.csv <==
Target Landkreis (German distric state),Causes found among neighbouring districts,Causes found among distant districts,,,,
SK Gelsenkirchen,[],[],,,,
LK Landsberg a.Lech,[],[],,,,
LK Starnberg,[],[],,,,
LK Fürstenfeldbruck,[],SK Gelsenkirchen,,,,
SK München,[],[],,,,
LK Traunstein,[],[],,,,
SK Delmenhorst,[],[],,,,
LK München,LK Starnberg,[],,,,
LK Freising,LK München,[],,,,
SK Köln,[],[],,,,
LK Lippe,[],[],,,,
LK Stormarn,[],[],,,,
LK Ravensburg,[],[],,,,
LK Göppingen,[],[],,,,
LK Tübingen,[],[],,,,
SK Freiburg i.Breisgau,[],[],,,,
LK Rottweil,[],[],,,,
LK Heinsberg,[],[],,,,
LK Breisgau-Hochschwarzwald,SK Freiburg i.Breisgau,[],,,,
LK Böblingen,[],LK München,,,,
SK Erlangen,[],[],,,,
LK Ludwigsburg,[],SK Freiburg i.Breisgau,,,,
LK Viersen,[],[],,,,
StadtRegion Aachen,[],[],,,,
SK Kaiserslautern,[],[],,,,
LK Wesel,[],[],,,,
SK Hamburg,[],[],,,,
LK Märkischer Kreis,[],[],,,,
SK Fürth,[],[],,,,
LK Heilbronn,LK Ludwigsburg,[],,,,
LK Ostalbkreis,[],[],,,,
LK Gießen,[],[],,,,
SK Bonn,[],[],,,,
LK Alb-Donau-Kreis,LK Göppingen,SK Fürth,,,,
LK Segeberg,[],[],,,,
LK Rhein-Neckar-Kreis,[],LK Böblingen,,,,
SK Mönchengladbach,[],[],,,,
LK Ostallgäu,[],[],,,,
SK Lübeck,[],[],,,,
SK Schwabach,[],[],,,,
LK Lahn-Dill-Kreis,[],[],,,,
SK Bremen,[],[],,,,
SK Duisburg,[],[],,,,
LK Oberhavel,[],[],,,,
LK Düren,[],[],,,,
LK Groß-Gerau,[],[],,,,
SK Heilbronn,[],[],,,,
SK Münster,[],[],,,,
Region Hannover,[],[],,,,
LK Borken,[],[],,,,
SK Frankfurt am Main,[],[],,,,
LK Herzogtum Lauenburg,[],[],,,,
LK Hochtaunuskreis,[],[],,,,
LK Zollernalbkreis,{LK Rottweil, LK Tübingen},[],,,
SK Nürnberg,SK Erlangen,{LK Segeberg, SK Gelsenkirchen},,,
LK Rheinisch-Bergischer Kreis,[],[],,,,
SK Mannheim,[],[],,,,
LK Rhein-Kreis Neuss,[],[],,,,
LK Sächsische Schweiz-Osterzgebirge,[],[],,,,
LK Ebersberg,LK München,[],,,,
LK Cuxhaven,[],[],,,,
LK Rosenheim,{LK Ebersberg, LK München},[],,,
SK Berlin Marzahn-Hellersdorf,[],[],,,,
SK Berlin Mitte,[],[],,,,
SK Berlin Neukölln,[],[],,,,
SK Ulm,[],[],,,,
LK Passau,[],[],,,,
LK Saale-Orla-Kreis,[],[],,,,
LK Lörrach,[],[],,,,
LK Rems-Murr-Kreis,{LK Heilbronn, LK Ludwigsburg},{LK Ebersberg, LK Wesel},,
LK Rhein-Sieg-Kreis,[],[],,,,
LK Main-Kinzig-Kreis,SK Frankfurt am Main,[],,,,
LK Pinneberg,[],[],,,,
LK Esslingen,LK Rems-Murr-Kreis,[],,,,
LK Bergstraße,[],[],,,,
LK Karlsruhe,[],LK Freising,,,,
LK Oberbergischer Kreis,[],[],,,,
LK Ammerland,[],[],,,,
LK Vorpommern-Greifswald,[],[],,,,
SK Bochum,[],[],,,,
SK Berlin Tempelhof-Schöneberg,[],[],,,,
LK Rotenburg (Wümme),[],[],,,,
LK Mecklenburgische Seenplatte,[],SK Berlin Tempelhof-Schöneberg,,,,
LK Main-Tauber-Kreis,[],[],,,,
LK Coesfeld,[],[],,,,
SK Düsseldorf,[],[],,,,
SK Berlin Pankow,[],SK Nürnberg,,,,
SK Stuttgart,[],[],,,,
LK Emmendingen,{LK Breisgau-Hochschwarzwald, SK Freiburg i.Breisgau},[],,,
SK Berlin Friedrichshain-Kreuzberg,{SK Berlin Mitte, SK Berlin Tempelhof-Schöneberg},LK Starnberg,,,
LK Sigmaringen,[],[],,,,
LK Grafschaft Bentheim,[],[],,,,
SK Mainz,[],[],,,,
SK Heidelberg,SK Mannheim,[],,,,
LK Bad Dürkheim,[],[],,,,
LK Germersheim,[],[],,,,
LK Neckar-Odenwald-Kreis,LK Heilbronn,LK Breisgau-Hochschwarzwald,,,,
LK Cham,[],[],,,,
SK Koblenz,[],[],,,,
SK Oldenburg,[],[],,,,
LK Leer,[],[],,,,
LK Aichach-Friedberg,[],[],,,,
LK Vorpommern-Rügen,[],{LK Zollernalbkreis, SK Münster},,,
LK Roth,[],[],,,,
LK Bodenseekreis,LK Ravensburg,[],,,,
LK Osnabrück,[],[],,,,
LK Stade,[],[],,,,
LK Rhein-Erft-Kreis,[],[],,,,
LK Rheingau-Taunus-Kreis,LK Hochtaunuskreis,[],,,,
LK Neu-Ulm,SK Ulm,[],,,,
LK Unna,[],[],,,,
LK Weilheim-Schongau,LK Starnberg,LK Viersen,,,,
LK Waldeck-Frankenberg,[],[],,,,
LK Oberallgäu,{LK Ravensburg, LK Ostallgäu},[],,,
LK Vogelsbergkreis,LK Gießen,LK Borken,,,,
LK Ortenaukreis,LK Emmendingen,[],,,,
SK Berlin Reinickendorf,[],[],,,,
LK Miesbach,LK Rosenheim,LK Sigmaringen,,,,
SK Braunschweig,[],[],,,,
LK Dithmarschen,[],[],,,,
LK Hohenlohekreis,[],[],,,,
SK Dortmund,[],[],,,,
LK Calw,LK Karlsruhe,LK Ravensburg,,,,
LK Bad Kissingen,[],[],,,,
LK Euskirchen,[],[],,,,
LK Celle,Region Hannover,[],,,,
SK Würzburg,[],[],,,,
LK Erlangen-Höchstadt,SK Erlangen,{LK Ammerland, SK Berlin Mitte},,,
LK Havelland,[],LK Ludwigsburg,,,,
LK Konstanz,LK Sigmaringen,[],,,,
SK Ingolstadt,[],[],,,,
LK Würzburg,[],LK Erlangen-Höchstadt,,,,
SK Karlsruhe,LK Karlsruhe,{LK Lahn-Dill-Kreis, LK Bodenseekreis},,,
SK Kempten,[],[],,,,
SK Leipzig,[],[],,,,
SK Augsburg,[],[],,,,
LK Biberach,LK Neu-Ulm,[],,,,
LK Minden-Lübbecke,[],[],,,,
LK Bautzen,[],[],,,,
LK Mettmann,[],[],,,,
LK Harburg,SK Hamburg,{SK Erlangen, LK Gießen, LK Zollernalbkreis},,
SK Berlin Charlottenburg-Wilmersdorf,[],[],,,,
SK Bielefeld,[],[],,,,
LK Herford,[],[],,,,
LK Kassel,[],[],,,,
SK Essen,[],[],,,,
SK Rosenheim,LK Rosenheim,[],,,,
SK Hof,[],[],,,,
LK Warendorf,[],[],,,,
SK Wilhelmshaven,[],[],,,,
LK Rastatt,[],[],,,,
LK Bitburg-Prüm,[],[],,,,
LK Fürth,[],[],,,,
LK Enzkreis,[],SK Ingolstadt,,,,
SK Dresden,[],[],,,,
SK Baden-Baden,[],[],,,,
LK Ennepe-Ruhr-Kreis,[],[],,,,
LK Hildesheim,[],[],,,,
LK Offenbach,SK Frankfurt am Main,[],,,,
LK Steinfurt,[],[],,,,
LK Schwarzwald-Baar-Kreis,LK Breisgau-Hochschwarzwald,{SK Berlin Reinickendorf, LK Rhein-Neckar-Kreis},,,
SK Erfurt,[],[],,,,
LK Freudenstadt,LK Tübingen,LK Oberallgäu,,,,
LK Regensburg,LK Cham,LK Segeberg,,,,
LK Tuttlingen,{LK Schwarzwald-Baar-Kreis, LK Sigmaringen, LK Zollernalbkreis},{LK Germersheim, SK Koblenz, LK Vogelsbergkreis}
LK Pfaffenhofen a.d.Ilm,{LK Aichach-Friedberg, LK Freising},LK Bergstraße,,,
LK Teltow-Fläming,SK Berlin Tempelhof-Schöneberg,[],,,,
LK Schwandorf,LK Regensburg,LK Borken,,,,
LK Reutlingen,LK Esslingen,{LK Lörrach, SK Freiburg i.Breisgau},,,
LK Rostock,LK Vorpommern-Rügen,[],,,,
LK Friesland,[],{LK Lörrach, LK Viersen},,,
SK Aschaffenburg,[],[],,,,
SK Berlin Spandau,LK Havelland,LK Oberallgäu,,,,
LK Merzig-Wadern,[],[],,,,
LK Spree-Neiße,[],[],,,,
LK Saar-Pfalz-Kreis,[],[],,,,
SK Osnabrück,[],[],,,,
LK Schwäbisch Hall,LK Rems-Murr-Kreis,{LK Ludwigsburg, SK Hof, SK Berlin Friedrichshain-Kreuzberg},,
LK Plön,[],[],,,,
LK Dingolfing-Landau,[],[],,,,
SK Offenbach,[],[],,,,
LK Dachau,[],[],,,,
LK Straubing-Bogen,[],[],,,,
LK Saarlouis,[],[],,,,
LK Stadtverband Saarbrücken,[],[],,,,
LK Rottal-Inn,[],SK Berlin Charlottenburg-Wilmersdorf,,,,
SK Wiesbaden,[],[],,,,
SK Bottrop,[],[],,,,
LK Donau-Ries,LK Aichach-Friedberg,[],,,,
LK Kelheim,{LK Freising, LK Pfaffenhofen a.d.Ilm, LK Regensburg},LK Düren,,
LK Landshut,{LK Dingolfing-Landau, LK Freising, LK Kelheim, LK Regensburg, LK Rottal-Inn},LK Vogelsbergkreis
SK Bremerhaven,[],[],,,,
LK Leipzig,[],[],,,,
SK Berlin Steglitz-Zehlendorf,[],{LK Stadtverband Saarbrücken, LK Pinneberg, LK Schwäbisch Hall},,
LK Lindau,LK Bodenseekreis,LK Kelheim,,,,
LK Main-Spessart,LK Bad Kissingen,{SK Fürth, LK Lippe},,,
LK Marburg-Biedenkopf,[],[],,,,
SK Berlin Lichtenberg,SK Berlin Marzahn-Hellersdorf,LK Fürth,,,,
SK Hagen,[],[],,,,
LK Görlitz,[],[],,,,
LK Garmisch-Partenkirchen,{LK Ostallgäu, LK Weilheim-Schongau},SK Heidelberg,,,
LK Fulda,LK Bad Kissingen,LK Sächsische Schweiz-Osterzgebirge,,,,
LK Neunkirchen,[],[],,,,
LK Mayen-Koblenz,[],[],,,,
LK Neuwied,[],[],,,,
LK Elbe-Elster,[],[],,,,
LK Emsland,{LK Leer, LK Osnabrück, LK Steinfurt},[],,
LK Oldenburg,[],[],,,,
LK Neustadt a.d.Aisch-Bad Windsheim,[],LK Mayen-Koblenz,,,,
LK Erding,{LK Freising, LK Landshut, LK München},[],,
LK Oberspreewald-Lausitz,[],[],,,,
SK Pforzheim,[],[],,,,
SK Berlin Treptow-Köpenick,SK Berlin Friedrichshain-Kreuzberg,[],,,,
SK Krefeld,[],[],,,,
LK Siegen-Wittgenstein,[],[],,,,
SK Kiel,[],[],,,,
LK Soest,[],[],,,,
LK Westerwaldkreis,[],[],,,,
SK Leverkusen,[],[],,,,
SK Chemnitz,[],[],,,,
SK Halle,[],[],,,,
SK Weimar,[],[],,,,
LK Waldshut,LK Breisgau-Hochschwarzwald,{SK Nürnberg, LK Schwandorf},,,
SK Weiden i.d.OPf.,[],[],,,,
LK Tirschenreuth,[],[],,,,
SK Solingen,[],[],,,,
SK Rostock,[],[],,,,
LK Vulkaneifel,[],[],,,,
SK Frankenthal,[],[],,,,
SK Magdeburg,[],[],,,,
SK Remscheid,[],[],,,,
LK Verden,[],[],,,,
SK Eisenach,[],[],,,,
LK Rhein-Hunsrück-Kreis,[],[],,,,
LK Paderborn,[],[],,,,
LK Burgenlandkreis,[],[],,,,
LK Märkisch-Oderland,[],[],,,,
LK Diepholz,[],{SK Braunschweig, LK Düren},,,
LK Forchheim,[],[],,,,
LK Ostholstein,[],[],,,,
LK Osterholz,[],[],,,,
LK Oder-Spree,LK Märkisch-Oderland,[],,,,
LK Hameln-Pyrmont,Region Hannover,SK Berlin Friedrichshain-Kreuzberg,,,,
LK Hochsauerlandkreis,[],[],,,,
LK Ilm-Kreis,[],[],,,,
LK Kitzingen,[],[],,,,
LK Kleve,[],[],,,,
LK Kyffhäuserkreis,[],[],,,,
LK Main-Taunus-Kreis,LK Hochtaunuskreis,[],,,,
LK Meißen,[],[],,,,
LK Recklinghausen,[],[],,,,
LK Bernkastel-Wittlich,[],[],,,,
LK Neumarkt i.d.OPf.,[],LK Neustadt a.d.Aisch-Bad Windsheim,,,,
LK Bad Kreuznach,[],[],,,,
LK Saale-Holzland-Kreis,[],[],,,,
LK Aurich,[],[],,,,
LK Salzlandkreis,[],[],,,,
LK Amberg-Sulzbach,LK Schwandorf,[],,,,
LK Saalekreis,[],[],,,,
LK Barnim,[],[],,,,
LK Bayreuth,LK Tirschenreuth,SK Augsburg,,,,
LK Mansfeld-Südharz,[],[],,,,
LK Lüneburg,[],LK Konstanz,,,,
LK Anhalt-Bitterfeld,[],[],,,,
SK Straubing,[],[],,,,
LK Haßberge,[],[],,,,
SK Wuppertal,[],[],,,,
LK Kaiserslautern,[],[],,,,
SK Schwerin,[],[],,,,
LK Holzminden,LK Lippe,[],,,,
LK Hof,LK Bayreuth,SK München,,,,
LK Aschaffenburg,[],LK Neunkirchen,,,,
SK Emden,[],[],,,,
LK Mainz-Bingen,[],[],,,,
SK Neustadt a.d.Weinstraße,[],[],,,,
SK Gera,[],[],,,,
SK Oberhausen,[],[],,,,
LK Gifhorn,[],[],,,,
SK Herne,[],[],,,,
SK Salzgitter,[],[],,,,
LK Augsburg,[],LK Saarlouis,,,,
SK Kassel,[],[],,,,
SK Kaufbeuren,LK Ostallgäu,[],,,,
LK Bad Tölz-Wolfratshausen,LK Weilheim-Schongau,{LK Bad Dürkheim, LK Landsberg a.Lech},,,
LK Deggendorf,[],[],,,,
SK Ludwigshafen,[],[],,,,
LK Cloppenburg,LK Osnabrück,LK Rhein-Sieg-Kreis,,,,
LK Börde,[],[],,,,
LK Bamberg,{LK Erlangen-Höchstadt, LK Forchheim},SK Berlin Reinickendorf,,,
SK Mülheim a.d.Ruhr,[],[],,,,
LK Gütersloh,[],[],,,,
LK Schweinfurt,{LK Bad Kissingen, LK Würzburg},SK Ulm,,,
SK Cottbus,[],[],,,,
LK Rendsburg-Eckernförde,[],[],,,,
LK Northeim,[],[],,,,
LK Wittmund,[],[],,,,
LK Schleswig-Flensburg,[],[],,,,
LK Uelzen,[],[],,,,
LK Weißenburg-Gunzenhausen,LK Donau-Ries,[],,,,
LK Nienburg (Weser),[],LK Passau,,,,
LK Unterallgäu,{LK Augsburg, LK Oberallgäu},SK Köln,,,
LK Olpe,[],[],,,,
LK Vechta,[],[],,,,
LK Rhein-Lahn-Kreis,[],[],,,,
LK Wetteraukreis,LK Hochtaunuskreis,[],,,,
LK Regen,[],LK Siegen-Wittgenstein,,,,
LK Cochem-Zell,[],[],,,,
LK Nordsachsen,[],[],,,,
LK Hersfeld-Rotenburg,{LK Fulda, LK Vogelsbergkreis},{LK Lahn-Dill-Kreis, LK Mettmann},,
LK Berchtesgadener Land,[],[],,,,
LK Potsdam-Mittelmark,[],[],,,,
LK Heidenheim,LK Emmendingen,[],,,,
LK Ahrweiler,[],[],,,,
LK Darmstadt-Dieburg,[],SK Köln,,,,
SK Landshut,[],[],,,,
LK Südliche Weinstraße,[],[],,,,
LK Nürnberger Land,LK Erlangen-Höchstadt,{LK Würzburg, LK Minden-Lübbecke},,,
LK Günzburg,LK Alb-Donau-Kreis,SK München,,,,
LK Göttingen,[],SK Osnabrück,,,,
LK Donnersbergkreis,[],[],,,,
SK Hamm,[],[],,,,
LK Freyung-Grafenau,[],[],,,,
LK Dahme-Spreewald,[],SK Ulm,,,,
LK Harz,[],[],,,,
LK Schwalm-Eder-Kreis,LK Marburg-Biedenkopf,[],,,,
SK Passau,[],[],,,,
LK Schmalkalden-Meiningen,[],[],,,,
LK Altenkirchen,[],[],,,,
SK Bamberg,[],[],,,,
LK Altmarkkreis Salzwedel,[],[],,,,
LK Alzey-Worms,[],[],,,,
LK Miltenberg,{LK Aschaffenburg, LK Main-Spessart},LK Bernkastel-Wittlich,,,
SK Trier,[],[],,,,
LK Wittenberg,[],[],,,,
LK Eichstätt,LK Donau-Ries,LK Aschaffenburg,,,,
LK Sankt Wendel,[],[],,,,
LK Schaumburg,[],[],,,,
LK Kusel,[],[],,,,
LK Kulmbach,LK Hof,[],,,,
LK Saalfeld-Rudolstadt,[],[],,,,
LK Nordfriesland,[],[],,,,
LK Rhön-Grabfeld,LK Schmalkalden-Meiningen,[],,,,
LK Rhein-Pfalz-Kreis,[],[],,,,
SK Regensburg,[],[],,,,
LK Zwickau,[],[],,,,
SK Suhl,[],[],,,,
LK Peine,[],[],,,,
SK Memmingen,LK Ravensburg,{LK Esslingen, LK Emmendingen},,,
LK Eichsfeld,[],[],,,,
LK Steinburg,[],[],,,,
SK Wolfsburg,[],[],,,,
LK Altenburger Land,[],[],,,,
SK Speyer,[],[],,,,
SK Amberg,[],[],,,,
LK Mittelsachsen,[],[],,,,
LK Heidekreis,{LK Lüneburg, Region Hannover},{SK Nürnberg, LK Heilbronn},,
SK Darmstadt,{LK Darmstadt-Dieburg, LK Offenbach},[],,,
LK Erzgebirgskreis,[],[],,,,
LK Helmstedt,{SK Braunschweig, SK Wolfsburg},[],,,
LK Nordhausen,[],[],,,,
LK Jerichower Land,[],[],,,,
LK Kronach,LK Kulmbach,LK Berchtesgadener Land,,,,
LK Lichtenfels,[],LK Mittelsachsen,,,,
LK Limburg-Weilburg,[],[],,,,
LK Goslar,[],[],,,,
LK Ludwigslust-Parchim,[],[],,,,
LK Neustadt a.d.Waldnaab,{LK Bayreuth, LK Tirschenreuth},[],,,
SK Worms,[],[],,,,
LK Höxter,[],[],,,,
LK Trier-Saarburg,[],[],,,,
LK Neuburg-Schrobenhausen,LK Donau-Ries,SK Frankfurt am Main,,,,
SK Jena,[],[],,,,
LK Coburg,[],[],,,,
LK Gotha,[],[],,,,
LK Greiz,[],[],,,,
LK Odenwaldkreis,[],[],,,,
LK Wartburgkreis,[],[],,,,
SK Flensburg,[],[],,,,
SK Landau i.d.Pfalz,[],[],,,,
LK Vogtlandkreis,[],[],,,,
LK Ansbach,{LK Fürth, LK Roth},{LK Dingolfing-Landau, SK Weiden i.d.OPf., LK Erzgebirgskreis},
SK Ansbach,LK Ansbach,[],,,,
SK Brandenburg a.d.Havel,LK Havelland,[],,,,
LK Wunsiedel i.Fichtelgebirge,LK Tirschenreuth,SK Halle,,,,
LK Unstrut-Hainich-Kreis,[],[],,,,
LK Birkenfeld,[],[],,,,
LK Weimarer Land,[],[],,,,
LK Stendal,[],[],,,,
SK Dessau-Roßlau,[],[],,,,
LK Werra-Meißner-Kreis,{LK Kassel, LK Schwalm-Eder-Kreis},[],,,
SK Coburg,[],LK Hochsauerlandkreis,,,,
LK Nordwestmecklenburg,SK Schwerin,SK Rostock,,,,
LK Südwestpfalz,[],[],,,,
SK Neumünster,[],[],,,,
SK Potsdam,LK Havelland,SK Erlangen,,,,
LK Mühldorf a.Inn,{LK Landshut, LK Traunstein},[],,,
SK Schweinfurt,[],[],,,,
SK Frankfurt (Oder),[],[],,,,
LK Prignitz,[],[],,,,
LK Altötting,{LK Rottal-Inn, LK Traunstein},{SK Heidelberg, LK Hameln-Pyrmont},,
LK Wolfenbüttel,[],[],,,,
LK Uckermark,[],{LK Märkisch-Oderland, LK Rendsburg-Eckernförde},,,
SK Bayreuth,[],LK Neustadt a.d.Waldnaab,,,,
LK Ostprignitz-Ruppin,LK Oberhavel,[],,,,
LK Wesermarsch,[],[],,,,
LK Dillingen a.d.Donau,[],LK Märkischer Kreis,,,,
SK Pirmasens,[],[],,,,
LK Sömmerda,[],[],,,,
LK Lüchow-Dannenberg,[],[],,,,
LK Sonneberg,[],[],,,,
LK Hildburghausen,[],[],,,,
SK Zweibrücken,[],[],,,,


==> landkreise_sypiforrelese_without_policies_20200515_candidates_already_with_covid_p1_0_01__p2_0_2.csv <==
SK Gelsenkirchen,0.0,81.0,1.9550323486328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Landsberg a.Lech,0.0,81.0,1.0728836059570312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Starnberg,1.0,81.0,0.03378748893737793,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Fürstenfeldbruck,2.0,81.0,0.07949399948120117,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,"SK Gelsenkirchen, SK Gelsenkirchen"
SK München,1.0,81.0,0.018054962158203125,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Traunstein,0.0,81.0,1.1444091796875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Delmenhorst,0.0,81.0,1.7404556274414062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK München,3.0,81.0,0.10194969177246094,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Starnberg,,[]
LK Freising,1.0,81.0,0.026345252990722656,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK München,,[]
SK Köln,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Lippe,0.0,81.0,2.3365020751953125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Stormarn,0.0,81.0,2.47955322265625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ravensburg,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Göppingen,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Tübingen,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Freiburg i.Breisgau,0.0,81.0,1.4066696166992188e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rottweil,0.0,81.0,5.221366882324219e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Heinsberg,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Breisgau-Hochschwarzwald,1.0,81.0,0.023068904876708984,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Freiburg i.Breisgau,,[]
LK Böblingen,1.0,81.0,0.030601978302001953,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK München
SK Erlangen,0.0,81.0,8.535385131835938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ludwigsburg,1.0,81.0,0.038628339767456055,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Freiburg i.Breisgau
LK Viersen,0.0,81.0,1.9311904907226562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
StadtRegion Aachen,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Kaiserslautern,0.0,81.0,2.002716064453125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Wesel,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Hamburg,1.0,81.0,0.018105506896972656,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Märkischer Kreis,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Fürth,1.0,81.0,0.034360647201538086,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Heilbronn,1.0,81.0,0.02806711196899414,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Ludwigsburg,,[]
LK Ostalbkreis,1.0,81.0,0.026295185089111328,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Gießen,0.0,81.0,2.0265579223632812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Bonn,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Alb-Donau-Kreis,1.0,81.0,0.019444704055786133,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Göppingen,,SK Fürth
LK Segeberg,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rhein-Neckar-Kreis,1.0,81.0,0.04027199745178223,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Böblingen
SK Mönchengladbach,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ostallgäu,1.0,81.0,0.03241419792175293,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Lübeck,0.0,81.0,1.9311904907226562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Schwabach,0.0,81.0,2.1457672119140625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Lahn-Dill-Kreis,1.0,81.0,0.030307292938232422,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Bremen,1.0,81.0,0.02367234230041504,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Duisburg,0.0,81.0,1.9311904907226562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Oberhavel,0.0,81.0,2.09808349609375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Düren,0.0,81.0,2.1696090698242188e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Groß-Gerau,0.0,81.0,1.9073486328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Heilbronn,1.0,81.0,0.05537080764770508,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Münster,0.0,81.0,1.9311904907226562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
Region Hannover,0.0,81.0,2.4557113647460938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Borken,0.0,81.0,2.09808349609375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Frankfurt am Main,1.0,81.0,0.03449082374572754,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Herzogtum Lauenburg,0.0,81.0,1.8358230590820312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Hochtaunuskreis,2.0,81.0,0.044646501541137695,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Zollernalbkreis,2.0,81.0,0.058942556381225586,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Rottweil, LK Tübingen",,[]
SK Nürnberg,3.0,81.0,0.1094818115234375,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Erlangen,,"LK Segeberg, SK Gelsenkirchen"
LK Rheinisch-Bergischer Kreis,0.0,81.0,2.288818359375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Mannheim,1.0,81.0,0.03970003128051758,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rhein-Kreis Neuss,0.0,81.0,2.3365020751953125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Sächsische Schweiz-Osterzgebirge,0.0,81.0,2.0503997802734375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ebersberg,1.0,81.0,0.03462481498718262,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK München,,[]
LK Cuxhaven,0.0,81.0,2.288818359375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rosenheim,3.0,81.0,0.17955780029296875,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Ebersberg, LK München",,[]
SK Berlin Marzahn-Hellersdorf,0.0,81.0,2.7894973754882812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Mitte,0.0,81.0,1.8358230590820312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Neukölln,0.0,81.0,2.002716064453125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Ulm,1.0,81.0,0.03941464424133301,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Passau,0.0,81.0,3.0517578125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Saale-Orla-Kreis,0.0,81.0,2.0265579223632812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Lörrach,1.0,81.0,0.02771449089050293,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rems-Murr-Kreis,4.0,81.0,0.13637399673461914,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Heilbronn, LK Ludwigsburg",,"LK Ebersberg, LK Wesel"
LK Rhein-Sieg-Kreis,0.0,81.0,1.4543533325195312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Main-Kinzig-Kreis,1.0,81.0,0.020145893096923828,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Frankfurt am Main,,[]
LK Pinneberg,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Esslingen,3.0,81.0,0.19586849212646484,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Rems-Murr-Kreis,,[]
LK Bergstraße,3.0,81.0,0.10379242897033691,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Karlsruhe,2.0,81.0,0.05234384536743164,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Freising
LK Oberbergischer Kreis,0.0,81.0,1.9073486328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ammerland,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Vorpommern-Greifswald,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Bochum,0.0,81.0,2.6702880859375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Tempelhof-Schöneberg,2.0,81.0,0.05187559127807617,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rotenburg (Wümme),0.0,81.0,1.6689300537109375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Mecklenburgische Seenplatte,2.0,81.0,0.0519561767578125,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Berlin Tempelhof-Schöneberg
LK Main-Tauber-Kreis,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Coesfeld,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Düsseldorf,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Pankow,1.0,81.0,0.019632816314697266,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Nürnberg
SK Stuttgart,4.0,81.0,0.09046363830566406,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Emmendingen,2.0,81.0,0.049500465393066406,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Breisgau-Hochschwarzwald, SK Freiburg i.Breisgau",,[]
SK Berlin Friedrichshain-Kreuzberg,4.0,81.0,0.11708402633666992,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"SK Berlin Mitte, SK Berlin Tempelhof-Schöneberg",,LK Starnberg
LK Sigmaringen,2.0,81.0,0.056206703186035156,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Grafschaft Bentheim,1.0,81.0,0.0227816104888916,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Mainz,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Heidelberg,2.0,81.0,0.043852806091308594,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Mannheim,,[]
LK Bad Dürkheim,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Germersheim,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Neckar-Odenwald-Kreis,3.0,81.0,0.05020952224731445,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Heilbronn,,LK Breisgau-Hochschwarzwald
LK Cham,0.0,81.0,2.1457672119140625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Koblenz,0.0,81.0,2.288818359375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Oldenburg,0.0,81.0,8.606910705566406e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Leer,1.0,81.0,0.020468473434448242,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Aichach-Friedberg,2.0,81.0,0.03868389129638672,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Vorpommern-Rügen,2.0,81.0,0.04304099082946777,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,"LK Zollernalbkreis, SK Münster"
LK Roth,2.0,81.0,0.033350229263305664,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Bodenseekreis,2.0,81.0,0.029022693634033203,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Ravensburg,,[]
LK Osnabrück,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Stade,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rhein-Erft-Kreis,0.0,81.0,1.1205673217773438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rheingau-Taunus-Kreis,1.0,81.0,0.023864030838012695,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Hochtaunuskreis,,[]
LK Neu-Ulm,2.0,81.0,0.04985809326171875,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Ulm,,[]
LK Unna,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Weilheim-Schongau,3.0,81.0,0.0922708511352539,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Starnberg,,LK Viersen
LK Waldeck-Frankenberg,0.0,81.0,1.8358230590820312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Oberallgäu,2.0,81.0,0.04397773742675781,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Ravensburg, LK Ostallgäu",,[]
LK Vogelsbergkreis,2.0,81.0,0.04660773277282715,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Gießen,,LK Borken
LK Ortenaukreis,2.0,81.0,0.05061054229736328,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Emmendingen,,[]
SK Berlin Reinickendorf,2.0,81.0,0.08307027816772461,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Miesbach,2.0,81.0,0.061266422271728516,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Rosenheim,,LK Sigmaringen
SK Braunschweig,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Dithmarschen,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Hohenlohekreis,3.0,81.0,0.04198050498962402,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Dortmund,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Calw,3.0,81.0,0.07959985733032227,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Karlsruhe,,LK Ravensburg
LK Bad Kissingen,1.0,81.0,0.019823074340820312,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Euskirchen,0.0,81.0,2.2172927856445312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Celle,1.0,81.0,0.025519847869873047,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,Region Hannover,,[]
SK Würzburg,0.0,81.0,3.790855407714844e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Erlangen-Höchstadt,2.0,81.0,0.048162221908569336,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Erlangen,,"LK Ammerland, SK Berlin Mitte"
LK Havelland,1.0,81.0,0.016550302505493164,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Ludwigsburg
LK Konstanz,2.0,81.0,0.0450131893157959,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Sigmaringen,,[]
SK Ingolstadt,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Würzburg,2.0,81.0,0.035689353942871094,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Erlangen-Höchstadt
SK Karlsruhe,2.0,81.0,0.03917360305786133,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Karlsruhe,,"LK Lahn-Dill-Kreis, LK Bodenseekreis"
SK Kempten,1.0,81.0,0.010216474533081055,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Leipzig,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Augsburg,1.0,81.0,0.02302718162536621,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Biberach,4.0,81.0,0.11499333381652832,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Neu-Ulm,,[]
LK Minden-Lübbecke,0.0,81.0,1.71661376953125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Bautzen,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Mettmann,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Harburg,4.0,81.0,0.12332415580749512,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Hamburg,,"SK Erlangen, LK Gießen, LK Zollernalbkreis"
SK Berlin Charlottenburg-Wilmersdorf,3.0,81.0,0.10944175720214844,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Bielefeld,0.0,81.0,1.5974044799804688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Herford,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kassel,1.0,81.0,0.016243934631347656,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Essen,0.0,81.0,5.91278076171875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Rosenheim,1.0,81.0,0.017234086990356445,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Rosenheim,,[]
SK Hof,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Warendorf,0.0,81.0,2.09808349609375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Wilhelmshaven,0.0,81.0,2.86102294921875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rastatt,4.0,81.0,0.0776517391204834,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Bitburg-Prüm,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Fürth,5.0,81.0,0.09097003936767578,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Enzkreis,5.0,81.0,0.10647463798522949,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Ingolstadt
SK Dresden,0.0,81.0,2.3126602172851562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Baden-Baden,1.0,81.0,0.017308712005615234,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ennepe-Ruhr-Kreis,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Hildesheim,1.0,81.0,0.015390872955322266,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Offenbach,3.0,81.0,0.06438446044921875,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Frankfurt am Main,,[]
LK Steinfurt,0.0,81.0,2.2649765014648438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schwarzwald-Baar-Kreis,5.0,81.0,0.14885997772216797,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Breisgau-Hochschwarzwald,,"SK Berlin Reinickendorf, LK Rhein-Neckar-Kreis"
SK Erfurt,0.0,81.0,1.3828277587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Freudenstadt,6.0,81.0,0.21691560745239258,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Tübingen,,LK Oberallgäu
LK Regensburg,1.0,81.0,0.021698474884033203,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Cham,,LK Segeberg
LK Tuttlingen,5.0,81.0,0.17710423469543457,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Schwarzwald-Baar-Kreis, LK Sigmaringen, LK Zollernalbkreis",,"LK Germersheim, SK Koblenz, LK Vogelsbergkreis"
LK Pfaffenhofen a.d.Ilm,3.0,81.0,0.05721712112426758,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Aichach-Friedberg, LK Freising",,LK Bergstraße
LK Teltow-Fläming,1.0,81.0,0.014040231704711914,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Berlin Tempelhof-Schöneberg,,[]
LK Schwandorf,2.0,81.0,0.039913177490234375,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Regensburg,,LK Borken
LK Reutlingen,8.0,81.0,0.4189794063568115,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Esslingen,,"LK Lörrach, SK Freiburg i.Breisgau"
LK Rostock,2.0,81.0,0.025614023208618164,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Vorpommern-Rügen,,[]
LK Friesland,3.0,81.0,0.04664921760559082,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,"LK Lörrach, LK Viersen"
SK Aschaffenburg,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Spandau,3.0,81.0,0.0706183910369873,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Havelland,,LK Oberallgäu
LK Merzig-Wadern,0.0,81.0,1.7881393432617188e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Spree-Neiße,1.0,81.0,0.011030197143554688,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Saar-Pfalz-Kreis,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Osnabrück,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schwäbisch Hall,5.0,81.0,0.21150946617126465,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Rems-Murr-Kreis,,"LK Ludwigsburg, SK Hof, SK Berlin Friedrichshain-Kreuzberg"
LK Plön,0.0,81.0,1.4781951904296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Dingolfing-Landau,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Offenbach,3.0,81.0,0.05083656311035156,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Dachau,6.0,81.0,0.20839262008666992,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Straubing-Bogen,3.0,81.0,0.04785418510437012,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Saarlouis,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Stadtverband Saarbrücken,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rottal-Inn,2.0,81.0,0.04182171821594238,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Berlin Charlottenburg-Wilmersdorf
SK Wiesbaden,3.0,81.0,0.05091261863708496,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Bottrop,0.0,81.0,1.4066696166992188e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Donau-Ries,2.0,81.0,0.03180742263793945,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Aichach-Friedberg,,[]
LK Kelheim,3.0,81.0,0.1377243995666504,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Freising, LK Pfaffenhofen a.d.Ilm, LK Regensburg",,LK Düren
LK Landshut,6.0,81.0,0.41965746879577637,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Dingolfing-Landau, LK Freising, LK Kelheim, LK Regensburg, LK Rottal-Inn",,LK Vogelsbergkreis
SK Bremerhaven,1.0,81.0,0.024401187896728516,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Leipzig,0.0,81.0,1.811981201171875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Steglitz-Zehlendorf,4.0,81.0,0.21450281143188477,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,"LK Stadtverband Saarbrücken, LK Pinneberg, LK Schwäbisch Hall"
LK Lindau,3.0,81.0,0.13814878463745117,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Bodenseekreis,,LK Kelheim
LK Main-Spessart,4.0,81.0,0.1808934211730957,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Bad Kissingen,,"SK Fürth, LK Lippe"
LK Marburg-Biedenkopf,4.0,81.0,0.07839298248291016,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Lichtenberg,3.0,81.0,0.04706764221191406,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Berlin Marzahn-Hellersdorf,,LK Fürth
SK Hagen,0.0,81.0,1.52587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Görlitz,0.0,81.0,1.3828277587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Garmisch-Partenkirchen,2.0,81.0,0.05085945129394531,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Ostallgäu, LK Weilheim-Schongau",,SK Heidelberg
LK Fulda,3.0,81.0,0.07074522972106934,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Bad Kissingen,,LK Sächsische Schweiz-Osterzgebirge
LK Neunkirchen,0.0,81.0,1.430511474609375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Mayen-Koblenz,0.0,81.0,1.52587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Neuwied,0.0,81.0,2.4080276489257812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Elbe-Elster,1.0,81.0,0.018083810806274414,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Emsland,4.0,81.0,0.09152626991271973,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Leer, LK Osnabrück, LK Steinfurt",,[]
LK Oldenburg,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Neustadt a.d.Aisch-Bad Windsheim,4.0,81.0,0.07436132431030273,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Mayen-Koblenz
LK Erding,4.0,81.0,0.09293532371520996,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Freising, LK Landshut, LK München",,[]
LK Oberspreewald-Lausitz,3.0,81.0,0.03079819679260254,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Pforzheim,2.0,81.0,0.02272176742553711,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Berlin Treptow-Köpenick,4.0,81.0,0.06568646430969238,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Berlin Friedrichshain-Kreuzberg,,[]
SK Krefeld,0.0,81.0,1.7642974853515625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Siegen-Wittgenstein,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Kiel,0.0,81.0,1.4543533325195312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Soest,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Westerwaldkreis,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Leverkusen,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Chemnitz,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Halle,0.0,81.0,1.52587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Weimar,0.0,81.0,1.8835067749023438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Waldshut,3.0,81.0,0.09040212631225586,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Breisgau-Hochschwarzwald,,"SK Nürnberg, LK Schwandorf"
SK Weiden i.d.OPf.,0.0,81.0,3.337860107421875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Tirschenreuth,0.0,81.0,2.765655517578125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Solingen,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Rostock,1.0,81.0,0.025473356246948242,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Vulkaneifel,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Frankenthal,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Magdeburg,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Remscheid,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Verden,0.0,81.0,1.9550323486328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Eisenach,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rhein-Hunsrück-Kreis,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Paderborn,0.0,81.0,1.1444091796875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Burgenlandkreis,0.0,81.0,1.6689300537109375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Märkisch-Oderland,2.0,81.0,0.04100203514099121,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Diepholz,6.0,81.0,0.18355417251586914,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,"SK Braunschweig, LK Düren"
LK Forchheim,1.0,81.0,0.020693540573120117,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ostholstein,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Osterholz,0.0,81.0,1.1444091796875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Oder-Spree,3.0,81.0,0.06270384788513184,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Märkisch-Oderland,,[]
LK Hameln-Pyrmont,3.0,81.0,0.05071067810058594,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,Region Hannover,,SK Berlin Friedrichshain-Kreuzberg
LK Hochsauerlandkreis,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ilm-Kreis,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kitzingen,2.0,81.0,0.02170872688293457,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kleve,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kyffhäuserkreis,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Main-Taunus-Kreis,5.0,81.0,0.0818948745727539,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Hochtaunuskreis,,[]
LK Meißen,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Recklinghausen,0.0,81.0,2.3126602172851562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Bernkastel-Wittlich,0.0,81.0,1.52587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Neumarkt i.d.OPf.,4.0,81.0,0.12325143814086914,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Neustadt a.d.Aisch-Bad Windsheim
LK Bad Kreuznach,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Saale-Holzland-Kreis,0.0,81.0,1.8835067749023438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Aurich,1.0,81.0,0.018738746643066406,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Salzlandkreis,0.0,81.0,2.9087066650390625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Amberg-Sulzbach,2.0,81.0,0.03476405143737793,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Schwandorf,,[]
LK Saalekreis,0.0,81.0,1.9311904907226562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Barnim,5.0,81.0,0.08529782295227051,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Bayreuth,3.0,81.0,0.05482959747314453,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Tirschenreuth,,SK Augsburg
LK Mansfeld-Südharz,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Lüneburg,2.0,81.0,0.034462928771972656,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Konstanz
LK Anhalt-Bitterfeld,0.0,81.0,2.0742416381835938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Straubing,1.0,81.0,0.01317453384399414,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Haßberge,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Wuppertal,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kaiserslautern,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Schwerin,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Holzminden,3.0,81.0,0.04716610908508301,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Lippe,,[]
LK Hof,3.0,81.0,0.07832741737365723,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Bayreuth,,SK München
LK Aschaffenburg,4.0,81.0,0.10930275917053223,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Neunkirchen
SK Emden,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Mainz-Bingen,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Neustadt a.d.Weinstraße,0.0,81.0,1.52587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Gera,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Oberhausen,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Gifhorn,3.0,81.0,0.06991004943847656,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Herne,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Salzgitter,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Augsburg,5.0,81.0,0.16000056266784668,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Saarlouis
SK Kassel,1.0,81.0,0.028536558151245117,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Kaufbeuren,1.0,81.0,0.03517937660217285,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Ostallgäu,,[]
LK Bad Tölz-Wolfratshausen,5.0,81.0,0.20829033851623535,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Weilheim-Schongau,,"LK Bad Dürkheim, LK Landsberg a.Lech"
LK Deggendorf,4.0,81.0,0.05965566635131836,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Ludwigshafen,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Cloppenburg,5.0,81.0,0.09283089637756348,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Osnabrück,,LK Rhein-Sieg-Kreis
LK Börde,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Bamberg,6.0,81.0,0.13518047332763672,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Erlangen-Höchstadt, LK Forchheim",,SK Berlin Reinickendorf
SK Mülheim a.d.Ruhr,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Gütersloh,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schweinfurt,6.0,81.0,0.28458213806152344,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Bad Kissingen, LK Würzburg",,SK Ulm
SK Cottbus,1.0,81.0,0.013707160949707031,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rendsburg-Eckernförde,0.0,81.0,1.5020370483398438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Northeim,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Wittmund,0.0,81.0,2.288818359375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schleswig-Flensburg,0.0,81.0,1.9550323486328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Uelzen,0.0,81.0,1.7404556274414062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Weißenburg-Gunzenhausen,2.0,81.0,0.0648491382598877,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Donau-Ries,,[]
LK Nienburg (Weser),4.0,81.0,0.1262202262878418,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Passau
LK Unterallgäu,6.0,81.0,0.3960294723510742,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Augsburg, LK Oberallgäu",,SK Köln
LK Olpe,0.0,81.0,1.5497207641601562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Vechta,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rhein-Lahn-Kreis,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Wetteraukreis,6.0,81.0,0.35390591621398926,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Hochtaunuskreis,,[]
LK Regen,3.0,81.0,0.06184720993041992,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Siegen-Wittgenstein
LK Cochem-Zell,0.0,81.0,2.002716064453125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Nordsachsen,0.0,81.0,1.8358230590820312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Hersfeld-Rotenburg,2.0,81.0,0.08968687057495117,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Fulda, LK Vogelsbergkreis",,"LK Lahn-Dill-Kreis, LK Mettmann"
LK Berchtesgadener Land,1.0,81.0,0.03190946578979492,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Potsdam-Mittelmark,4.0,81.0,0.14459776878356934,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Heidenheim,4.0,81.0,0.1402721405029297,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Emmendingen,,[]
LK Ahrweiler,0.0,81.0,1.7642974853515625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Darmstadt-Dieburg,4.0,81.0,0.15144991874694824,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Köln
SK Landshut,1.0,81.0,0.030638933181762695,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Südliche Weinstraße,0.0,81.0,2.6702880859375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Nürnberger Land,7.0,81.0,0.530982255935669,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Erlangen-Höchstadt,,"LK Würzburg, LK Minden-Lübbecke"
LK Günzburg,5.0,81.0,0.1544177532196045,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Alb-Donau-Kreis,,SK München
LK Göttingen,3.0,81.0,0.04814600944519043,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Osnabrück
LK Donnersbergkreis,0.0,81.0,1.4066696166992188e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Hamm,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Freyung-Grafenau,3.0,81.0,0.0540308952331543,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Dahme-Spreewald,8.0,81.0,0.19575047492980957,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,SK Ulm
LK Harz,0.0,81.0,1.52587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schwalm-Eder-Kreis,5.0,81.0,0.07767486572265625,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Marburg-Biedenkopf,,[]
SK Passau,1.0,81.0,0.01782059669494629,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schmalkalden-Meiningen,0.0,81.0,7.414817810058594e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Altenkirchen,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Bamberg,1.0,81.0,0.01591348648071289,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Altmarkkreis Salzwedel,0.0,81.0,1.4543533325195312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Alzey-Worms,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Miltenberg,6.0,81.0,0.2327580451965332,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Aschaffenburg, LK Main-Spessart",,LK Bernkastel-Wittlich
SK Trier,0.0,81.0,2.3126602172851562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Wittenberg,0.0,81.0,6.628036499023438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Eichstätt,7.0,81.0,0.436586856842041,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Donau-Ries,,LK Aschaffenburg
LK Sankt Wendel,0.0,81.0,1.8835067749023438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Schaumburg,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kusel,0.0,81.0,1.1682510375976562e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kulmbach,2.0,81.0,0.025554656982421875,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Hof,,[]
LK Saalfeld-Rudolstadt,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Nordfriesland,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Rhön-Grabfeld,5.0,81.0,0.14962053298950195,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Schmalkalden-Meiningen,,[]
LK Rhein-Pfalz-Kreis,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Regensburg,1.0,81.0,0.018912553787231445,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Zwickau,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Suhl,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Peine,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Memmingen,3.0,81.0,0.04919934272766113,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Ravensburg,,"LK Esslingen, LK Emmendingen"
LK Eichsfeld,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Steinburg,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Wolfsburg,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Altenburger Land,0.0,81.0,2.1219253540039062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Speyer,0.0,81.0,1.2159347534179688e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Amberg,1.0,81.0,0.01875448226928711,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Mittelsachsen,0.0,81.0,1.2636184692382812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Heidekreis,8.0,81.0,0.18884849548339844,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Lüneburg, Region Hannover",,"SK Nürnberg, LK Heilbronn"
SK Darmstadt,2.0,81.0,0.031305789947509766,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Darmstadt-Dieburg, LK Offenbach",,[]
LK Erzgebirgskreis,0.0,81.0,1.1920928955078125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Helmstedt,5.0,81.0,0.08098244667053223,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"SK Braunschweig, SK Wolfsburg",,[]
LK Nordhausen,0.0,81.0,1.33514404296875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Jerichower Land,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Kronach,4.0,81.0,0.11707210540771484,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Kulmbach,,LK Berchtesgadener Land
LK Lichtenfels,4.0,81.0,0.09261441230773926,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Mittelsachsen
LK Limburg-Weilburg,5.0,81.0,0.14625883102416992,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Goslar,6.0,81.0,0.14815759658813477,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ludwigslust-Parchim,5.0,81.0,0.11736440658569336,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Neustadt a.d.Waldnaab,5.0,81.0,0.15408849716186523,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Bayreuth, LK Tirschenreuth",,[]
SK Worms,0.0,81.0,1.5020370483398438e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Höxter,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Trier-Saarburg,0.0,81.0,3.3855438232421875e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Neuburg-Schrobenhausen,5.0,81.0,0.21101975440979004,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Donau-Ries,,SK Frankfurt am Main
SK Jena,0.0,81.0,1.3828277587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Coburg,4.0,81.0,0.051264047622680664,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Gotha,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Greiz,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Odenwaldkreis,5.0,81.0,0.1666269302368164,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Wartburgkreis,0.0,81.0,2.288818359375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Flensburg,0.0,81.0,1.2874603271484375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Landau i.d.Pfalz,0.0,81.0,2.0503997802734375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Vogtlandkreis,0.0,81.0,2.0265579223632812e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Ansbach,8.0,81.0,0.5234184265136719,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Fürth, LK Roth",,"LK Dingolfing-Landau, SK Weiden i.d.OPf., LK Erzgebirgskreis"
SK Ansbach,1.0,81.0,0.017645835876464844,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Ansbach,,[]
SK Brandenburg a.d.Havel,2.0,81.0,0.037982940673828125,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Havelland,,[]
LK Wunsiedel i.Fichtelgebirge,3.0,81.0,0.0934593677520752,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Tirschenreuth,,SK Halle
LK Unstrut-Hainich-Kreis,0.0,81.0,1.3828277587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Birkenfeld,0.0,81.0,2.193450927734375e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Weimarer Land,0.0,81.0,1.7404556274414062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Stendal,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Dessau-Roßlau,0.0,81.0,3.218650817871094e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Werra-Meißner-Kreis,8.0,81.0,0.16178655624389648,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Kassel, LK Schwalm-Eder-Kreis",,[]
SK Coburg,1.0,81.0,0.015641450881958008,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Hochsauerlandkreis
LK Nordwestmecklenburg,5.0,81.0,0.08959531784057617,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,SK Schwerin,,SK Rostock
LK Südwestpfalz,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Neumünster,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Potsdam,4.0,81.0,0.16396403312683105,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Havelland,,SK Erlangen
LK Mühldorf a.Inn,6.0,81.0,0.2237696647644043,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Landshut, LK Traunstein",,[]
SK Schweinfurt,1.0,81.0,0.01702284812927246,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Frankfurt (Oder),2.0,81.0,0.02940201759338379,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Prignitz,2.0,81.0,0.06908988952636719,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Altötting,3.0,81.0,0.13518071174621582,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,"LK Rottal-Inn, LK Traunstein",,"SK Heidelberg, LK Hameln-Pyrmont"
LK Wolfenbüttel,0.0,81.0,2.5033950805664062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Uckermark,4.0,81.0,0.07298517227172852,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,"LK Märkisch-Oderland, LK Rendsburg-Eckernförde"
SK Bayreuth,1.0,81.0,0.02234673500061035,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Neustadt a.d.Waldnaab
LK Ostprignitz-Ruppin,5.0,81.0,0.07116818428039551,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,LK Oberhavel,,[]
LK Wesermarsch,0.0,81.0,1.3828277587890625e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Dillingen a.d.Donau,4.0,81.0,0.09158110618591309,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,LK Märkischer Kreis
SK Pirmasens,0.0,81.0,1.3589859008789062e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Sömmerda,0.0,81.0,1.239776611328125e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Lüchow-Dannenberg,6.0,81.0,0.09425806999206543,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Sonneberg,0.0,81.0,1.8358230590820312e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
LK Hildburghausen,0.0,81.0,1.3113021850585938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]
SK Zweibrücken,0.0,81.0,2.0742416381835938e-05,scipy_lassoalgo,0.0,1e-05,1.0,minmax,0.2,0.01,[],,[]

